Decision-Making Under Uncertainty: Beyond Probabilities

This position paper reflects on the state-of-the-art in decision-making under uncertainty. A classical assumption is that probabilities can sufficiently capture all uncertainty in a system. In this paper, the focus is on the uncertainty that goes beyond this classical interpretation, particularly by employing a clear distinction between aleatoric and epistemic uncertainty. The paper features an overview of Markov decision processes (MDPs) and extensions to account for partial observability and adversarial behavior. These models sufficiently capture aleatoric uncertainty but fail to account for epistemic uncertainty robustly. Consequently, we present a thorough overview of so-called uncertainty models that exhibit uncertainty in a more robust interpretation. We show several solution techniques for both discrete and continuous models, ranging from formal verification, over control-based abstractions, to reinforcement learning. As an integral part of this paper, we list and discuss several key challenges that arise when dealing with rich types of uncertainty in a model-based fashion.

==> response_letter.txt <==
We thank the reviewers for their constructive feedback on our initial manuscript. In the updates to our paper, we have taken each of the comments by the reviewers into account. Changes to the manuscript are highlighted in blue.

Specifically, we have made the following changes:

- We rewrote the backgrounds section (Section 2) such that less prior knowledge is required about MDPs. For example, we have expanded the discussion on policies/schedulers in Section 2.
- We added running examples throughout the paper illustrating the various types of (uncertainty) models introduced in our paper. As requested by the reviewers, these examples also compare the different uncertainty models and illustrate which models are suited to which situations.
- We added a paragraph about mixed uncertainty types in Section 2.3, illustrating that only aleatoric or epistemic uncertainty is often insufficient to capture uncertainty in realistic systems.
- We significantly extended the section on reinforcement learning (Section 5) to reduce the level of prior knowledge that is needed. For example, we added a brief introduction to the classical Q-learning algorithm, and we added several notes about deep reinforcement learning.

We hope and believe that with these changes, we have remedied any doubts or concerns expressed by the reviewers.

Yours sincerely,

Thom Badings, Thiago D. Simão, Marnix Suilen, and Nils Jansen
